Exploring the nature of compact radio sources associated to UCHII regions

We present Very Large Array 7 mm continuum observations of four Ultra-Compact (UC)HII regions, observed previously at 1.3 cm, in order to investigate the nature of the compact radio sources associated with these regions. We detected a total of seven compact radio sources, four of them with thermal emission, and two compact radio sources have clear non-thermal emission. The thermal emission is consistent with the presence of an ionized envelope, either static (i.e., trapped in the gravitational radius of an associated massive star) or flowing away (i.e., a photo-evaporative flow). On the other hand, the nature of the non-thermal sources remains unclear and several possibilities are proposed. The possibility that most of these compact radio sources are photo-evaporating objects and the remaining ones more-evolved objects is consistent with previous studies on UCHII regions.

==> changes_referee.txt <==
Dear Ms. Allen and Mr. Lugo,

Thanks for the referee’s report on the paper entitled "EXPLORING THE NATURE OF COMPACT RADIO SOURCES ASSOCIATED TO UCHII REGIONS" by Josep M. Masqué, Luis F. Rodríguez, Sergio A. Dzib, S. -N. X. Medina, Laurent Loinard,  Miguel A. Trinidad, Stan Kurtz, & Carlos A. Rodríguez-Rico. 

We also wish to thank the referee for the constructive comments. We carried out his/her suggestions and modified the paper accordingly. We agree in that deleting the first paragraph and moving the fourth paragraph to another section improve the introduction making it clear and more understandable. For an easier reading, we merged the remaining last two paragraphs of the section. Now the introduction has only two paragraphs.      

Also, we corrected the last sentence of the abstract, in agreement with the point of the paper, and a few grammatical typos in order to improve the writing (marked in bold text in the manuscript). 

Best Regards,
Josep Maria


